Characterising Strong Lensing Galaxy Clusters using the Millennium-XXL and MOKA simulations

In this paper we investigate the strong lensing statistics in galaxy clusters. We extract dark matter haloes from the Millennium-XXL simulation, compute their Einstein radius distribution, and find a very good agreement with Monte Carlo predictions produced with the MOKA code. The distribution of the Einstein radii is well described by a log-normal distribution, with a considerable fraction of the largest systems boosted by different projection effects. We discuss the importance of substructures and triaxiality in shaping the size of the critical lines for cluster size haloes. We then model and interpret the different deviations, accounting for the presence of a Bright Central Galaxy (BCG) and two different stellar mass density profiles. We present scaling relations between weak lensing quantities and the size of the Einstein radii. Finally we discuss how sensible is the distribution of the Einstein radii on the cosmological parameters {\Omega}_M-{\sigma}_8 finding that cosmologies with higher {\Omega}_M and {\sigma}_8 possess a large sample of strong lensing clusters. The Einstein radius distribution may help distinguish Planck13 and WMAP7 cosmology at 3{\sigma}.

==> 4astro-ph.txt <==

Simulated Strong Lenses

Characterising Strong Lensing Galaxy Clusters using the Millennium-XXL
and MOKA simulations


Carlo Giocoli, Mario Bonamigo, Marceau Limousin, Massimo Meneghetti,
Lauro Moscardini, Raul E. Angulo, Giulia Despali, Eric Jullo

In this paper we investigate the strong lensing statistics in galaxy
clusters.  We extract dark matter haloes from the Millennium-XXL
simulation, compute their Einstein radius distribution, and find a
very good agreement with Monte Carlo predictions produced with the
MOKA code. The distribution of the Einstein radii is well described by
a log-normal distribution, with a considerable fraction of the largest
systems boosted by different projection effects.  We discuss the
importance of substructures and triaxiality in shaping the size of the
critical lines for cluster size haloes.  We then model and interpret
the different deviations, accounting for the presence of a Bright
Central Galaxy (BCG) and two different stellar mass density
profiles. We present scaling relations between weak lensing quantities
and the size of the Einstein radii. Finally we discuss how sensible is
the distribution of the Einstein radii on the cosmological parameters
$\Omega_M - \sigma_8$ finding that cosmologies with higher $\Omega_M$
and $\sigma_8$ possess a large sample of strong lensing clusters. The
Einstein radius distribution may help distinguish Planck13 and WMAP7
cosmology at $3\sigma$.


15 pag., 15 fig., submitted to MNRAS




==> 4mnras.txt <==
Dear editor,

I have recently completed a paper studying the distribution of the
Einstein radii using dark matter haloes extracted from the Millennium
XXL simulation.  This analysis has been complemented with the results
obtained using the pseudo-analytic methods developed in the MOKA code
finding very good agreements. I have analysed how the results depends
on the cluster structural properties as well as on the presence of a
Bright Central Galaxy. Finally I have evaluated how sensible is the
distribution of the Einstein radii on the cosmological parameters
$\Omega_M - \sigma_8$ finding that cosmologies with higher $\Omega_M$
and $\sigma_8$ possess a large sample of strong lensing clusters. The
results of this work highlight that the Einstein radius distribution
may help distinguish Planck13 and WMAP7 cosmology at $3\sigma$.


During this project I have collaborated and have been helped by Mario
Bonamigo, Marceau Limousin, Massimo Meneghetti, Lauro Moscardini, Raul
E. Angulo, Giulia Despali and Eric Jullo that appear as co-authors.

Would be very nice it you could consider my manuscript for publication
in your main journal.

Best regards

Carlo Giocoli on behalf of the whole author list.


